Optimal control for the thin-film equation: Convergence of a multi-parameter approach to track state constraints avoiding degeneracies

We consider an optimal control problem subject to the thin-film equation which is deduced from the Navier--Stokes equation. The PDE constraint lacks well-posedness for general right-hand sides due to possible degeneracies; state constraints are used to circumvent this problematic issue and to ensure well-posedness, and the rigorous derivation of necessary optimality conditions for the optimal control problem is performed. A multi-parameter regularization is considered which addresses both, the possibly degenerate term in the equation and the state constraint, and convergence is shown for vanishing regularization parameters by decoupling both effects. The fully regularized optimal control problem allows for practical simulations which are provided, including the control of a dewetting scenario, to evidence the need of the state constraint, and to motivate proper scalings of involved regularization and numerical parameters.

==> figures/fig01/fig01_data1_0.dat <==
0 0.985551
0.104188 0.985551
0.208375 0.985551
0.312563 0.985551
0.41675 0.985551
0.520938 0.985551
0.625125 0.985551
0.729313 0.985551
0.8335 0.985551
0.937688 0.985551
1.04188 0.985551
1.14606 0.985551
1.25025 0.985551
1.35444 0.985551
1.45863 0.985551
1.56281 0.985551
1.667 0.985551
1.77119 0.985551
1.87538 0.985551
1.97956 0.985551
2.08375 0.985551
2.18794 0.985551
2.29212 0.985551
2.39631 0.985551
2.5005 0.0518711
2.60469 0.0518711
2.70887 0.0518711
2.81306 0.0518711
2.91725 0.0518711
3.02144 0.0518711
3.12562 0.0518711
3.22981 0.0518711
3.334 0.0518711
3.43819 0.0518711
3.54238 0.0518711
3.64656 0.0518711
3.75075 0.0518711
3.85494 0.0518711
3.95913 0.0518711
4.06331 0.0518711
4.1675 0.0518711
4.27169 0.0518711
4.37587 0.0518711
4.48006 0.0518711
4.58425 0.0518711
4.68844 0.0518711
4.79263 0.0518711
4.89681 0.0518711
5.001 0.0518711


==> figures/fig01/fig01_data1_180.dat <==
0 1.06115
0.104188 1.06011
0.208375 1.057
0.312563 1.05181
0.41675 1.04456
0.520938 1.03526
0.625125 1.0239
0.729313 1.01052
0.8335 0.995113
0.937688 0.977712
1.04188 0.958335
1.14606 0.937009
1.25025 0.913764
1.35444 0.888635
1.45863 0.86166
1.56281 0.832884
1.667 0.802358
1.77119 0.770143
1.87538 0.736303
1.97956 0.700917
2.08375 0.664074
2.18794 0.625878
2.29212 0.586448
2.39631 0.545926
2.5005 0.504479
2.60469 0.462307
2.70887 0.419647
2.81306 0.376787
2.91725 0.33408
3.02144 0.291949
3.12562 0.250914
3.22981 0.211587
3.334 0.174669
3.43819 0.140905
3.54238 0.110997
3.64656 0.0855028
3.75075 0.0647434
3.85494 0.0487689
3.95913 0.0373686
4.06331 0.0301124
4.1675 0.0264063
4.27169 0.025549
4.37587 0.0267875
4.48006 0.029367
4.58425 0.0325754
4.68844 0.0357807
4.79263 0.0384615
4.89681 0.0402296
5.001 0.0408458


==> figures/fig01/fig01_data1_50.dat <==
0 1.16356
0.104188 1.16218
0.208375 1.15805
0.312563 1.15116
0.41675 1.14153
0.520938 1.12916
0.625125 1.11408
0.729313 1.09629
0.8335 1.07584
0.937688 1.05273
1.04188 1.02701
1.14606 0.99871
1.25025 0.967878
1.35444 0.934566
1.45863 0.898834
1.56281 0.860752
1.667 0.820404
1.77119 0.777886
1.87538 0.733313
1.97956 0.686821
2.08375 0.638572
2.18794 0.588764
2.29212 0.537635
2.39631 0.485481
2.5005 0.432672
2.60469 0.379675
2.70887 0.327082
2.81306 0.275657
2.91725 0.226359
3.02144 0.180361
3.12562 0.138968
3.22981 0.103431
3.334 0.0746665
3.43819 0.0530498
3.54238 0.038362
3.64656 0.0298793
3.75075 0.0265281
3.85494 0.0270535
3.95913 0.0301765
4.06331 0.0347237
4.1675 0.039722
4.27169 0.0444524
4.37587 0.0484639
4.48006 0.0515532
4.58425 0.053716
4.68844 0.0550839
4.79263 0.0558534
4.89681 0.0562203
5.001 0.0563256


==> figures/fig01/fig01_data2_0.dat <==
0 0.985551
0.104188 0.985551
0.208375 0.985551
0.312563 0.985551
0.41675 0.985551
0.520938 0.985551
0.625125 0.985551
0.729313 0.985551
0.8335 0.985551
0.937688 0.985551
1.04188 0.985551
1.14606 0.985551
1.25025 0.985551
1.35444 0.985551
1.45863 0.985551
1.56281 0.985551
1.667 0.985551
1.77119 0.985551
1.87538 0.985551
1.97956 0.985551
2.08375 0.985551
2.18794 0.985551
2.29212 0.985551
2.39631 0.985551
2.5005 0.0518711
2.60469 0.0518711
2.70887 0.0518711
2.81306 0.0518711
2.91725 0.0518711
3.02144 0.0518711
3.12562 0.0518711
3.22981 0.0518711
3.334 0.0518711
3.43819 0.0518711
3.54238 0.0518711
3.64656 0.0518711
3.75075 0.0518711
3.85494 0.0518711
3.95913 0.0518711
4.06331 0.0518711
4.1675 0.0518711
4.27169 0.0518711
4.37587 0.0518711
4.48006 0.0518711
4.58425 0.0518711
4.68844 0.0518711
4.79263 0.0518711
4.89681 0.0518711
5.001 0.0518711


==> figures/fig01/fig01_data2_180.dat <==
0 1.09864
0.104188 1.0975
0.208375 1.09408
0.312563 1.08839
0.41675 1.08043
0.520938 1.07021
0.625125 1.05773
0.729313 1.04301
0.8335 1.02607
0.937688 1.00691
1.04188 0.98556
1.14606 0.962043
1.25025 0.936383
1.35444 0.908611
1.45863 0.878761
1.56281 0.846874
1.667 0.812996
1.77119 0.777178
1.87538 0.739483
1.97956 0.699981
2.08375 0.658756
2.18794 0.615906
2.29212 0.571547
2.39631 0.525819
2.5005 0.478892
2.60469 0.430976
2.70887 0.382334
2.81306 0.333306
2.91725 0.284337
3.02144 0.236028
3.12562 0.189226
3.22981 0.145158
3.334 0.105665
3.43819 0.0734922
3.54238 0.0521554
3.64656 0.0437674
3.75075 0.045062
3.85494 0.0493518
3.95913 0.052453
4.06331 0.0534668
4.1675 0.0530906
4.27169 0.0523111
4.37587 0.0517655
4.48006 0.0516082
4.58425 0.0516928
4.68844 0.0518237
4.79263 0.0518982
4.89681 0.0519146
5.001 0.0519129


==> figures/fig01/fig01_data2_50.dat <==
0 1.19133
0.104188 1.18988
0.208375 1.18551
0.312563 1.17824
0.41675 1.16806
0.520938 1.15499
0.625125 1.13905
0.729313 1.12023
0.8335 1.09857
0.937688 1.07409
1.04188 1.0468
1.14606 1.01675
1.25025 0.98396
1.35444 0.948478
1.45863 0.910353
1.56281 0.869642
1.667 0.826412
1.77119 0.780743
1.87538 0.732731
1.97956 0.682491
2.08375 0.630163
2.18794 0.575919
2.29212 0.519976
2.39631 0.462611
2.5005 0.404183
2.60469 0.345178
2.70887 0.286267
2.81306 0.228424
2.91725 0.173121
3.02144 0.122704
3.12562 0.0809921
3.22981 0.0535381
3.334 0.0441881
3.43819 0.0471503
3.54238 0.0517613
3.64656 0.0534329
3.75075 0.0528469
3.85494 0.0519053
3.95913 0.0515739
4.06331 0.0517164
4.1675 0.0518953
4.27169 0.0519311
4.37587 0.0518884
4.48006 0.051859
4.58425 0.0518613
4.68844 0.0518716
4.79263 0.0518743
4.89681 0.0518715
5.001 0.0518697


==> figures/fig01/fig01_data3_0.dat <==
0 0.985551
0.104188 0.985551
0.208375 0.985551
0.312563 0.985551
0.41675 0.985551
0.520938 0.985551
0.625125 0.985551
0.729313 0.985551
0.8335 0.985551
0.937688 0.985551
1.04188 0.985551
1.14606 0.985551
1.25025 0.985551
1.35444 0.985551
1.45863 0.985551
1.56281 0.985551
1.667 0.985551
1.77119 0.985551
1.87538 0.985551
1.97956 0.985551
2.08375 0.985551
2.18794 0.985551
2.29212 0.985551
2.39631 0.985551
2.5005 0.0518711
2.60469 0.0518711
2.70887 0.0518711
2.81306 0.0518711
2.91725 0.0518711
3.02144 0.0518711
3.12562 0.0518711
3.22981 0.0518711
3.334 0.0518711
3.43819 0.0518711
3.54238 0.0518711
3.64656 0.0518711
3.75075 0.0518711
3.85494 0.0518711
3.95913 0.0518711
4.06331 0.0518711
4.1675 0.0518711
4.27169 0.0518711
4.37587 0.0518711
4.48006 0.0518711
4.58425 0.0518711
4.68844 0.0518711
4.79263 0.0518711
4.89681 0.0518711
5.001 0.0518711


==> figures/fig01/fig01_data3_180.dat <==
0 1.23275
0.104188 1.23146
0.208375 1.2276
0.312563 1.22117
0.41675 1.21218
0.520938 1.20063
0.625125 1.18653
0.729313 1.16989
0.8335 1.15072
0.937688 1.12905
1.04188 1.10489
1.14606 1.07826
1.25025 1.04919
1.35444 1.01771
1.45863 0.983839
1.56281 0.947629
1.667 0.909119
1.77119 0.868357
1.87538 0.825403
1.97956 0.78032
2.08375 0.733188
2.18794 0.684095
2.29212 0.63315
2.39631 0.580481
2.5005 0.526244
2.60469 0.470634
2.70887 0.413893
2.81306 0.356333
2.91725 0.298367
3.02144 0.240544
3.12562 0.183607
3.22981 0.128524
3.334 0.0764522
3.43819 0.028554
3.54238 -0.0142219
3.64656 -0.0512576
3.75075 -0.0822613
3.85494 -0.107223
3.95913 -0.12638
4.06331 -0.140193
4.1675 -0.149325
4.27169 -0.154598
4.37587 -0.156929
4.48006 -0.157229
4.58425 -0.15633
4.68844 -0.154925
4.79263 -0.15355
4.89681 -0.152577
5.001 -0.152229


==> figures/fig01/fig01_data3_50.dat <==
0 1.21411
0.104188 1.21264
0.208375 1.20826
0.312563 1.20096
0.41675 1.19075
0.520938 1.17765
0.625125 1.16166
0.729313 1.14281
0.8335 1.12113
0.937688 1.09663
1.04188 1.06935
1.14606 1.03934
1.25025 1.00662
1.35444 0.971271
1.45863 0.933336
1.56281 0.892889
1.667 0.850014
1.77119 0.804806
1.87538 0.75738
1.97956 0.70787
2.08375 0.656438
2.18794 0.603279
2.29212 0.548631
2.39631 0.49279
2.5005 0.436126
2.60469 0.379113
2.70887 0.322362
2.81306 0.266671
2.91725 0.213071
3.02144 0.162844
3.12562 0.117436
3.22981 0.0782085
3.334 0.0461125
3.43819 0.0214831
3.54238 0.00403541
3.64656 -0.00701232
3.75075 -0.0127718
3.85494 -0.0145171
3.95913 -0.0135319
4.06331 -0.010984
4.1675 -0.00783546
4.27169 -0.00479105
4.37587 -0.00228636
4.48006 -0.000509288
4.58425 0.000551862
4.68844 0.00104364
4.79263 0.00117633
4.89681 0.0011565
5.001 0.00113208


==> figures/fig02/01/data0.dat <==
0 0.019412
0.1667 0.019412
0.3334 0.019412
0.5001 0.0194122
0.6668 0.0194146
0.8335 0.019438
1.0002 0.0196269
1.1669 0.0208336
1.3336 0.0269434
1.5003 0.0513598
1.667 0.127919
1.8337 0.314482
2.0004 0.661871
2.1671 1.13941
2.3338 1.5827
2.5005 1.7665
2.6672 1.5827
2.8339 1.13941
3.0006 0.661871
3.1673 0.314482
3.334 0.127919
3.5007 0.0513598
3.6674 0.0269434
3.8341 0.0208336
4.0008 0.0196269
4.1675 0.019438
4.3342 0.0194146
4.5009 0.0194122
4.6676 0.019412
4.8343 0.019412
5.001 0.019412


==> figures/fig02/01/data100.dat <==
0 0.106629
0.1667 0.111779
0.3334 0.126963
0.5001 0.151396
0.6668 0.183817
0.8335 0.222572
1.0002 0.265712
1.1669 0.31113
1.3336 0.356699
1.5003 0.400396
1.667 0.440409
1.8337 0.475195
2.0004 0.503504
2.1671 0.524385
2.3338 0.537175
2.5005 0.541482
2.6672 0.537175
2.8339 0.524385
3.0006 0.503504
3.1673 0.475195
3.334 0.440409
3.5007 0.400396
3.6674 0.356699
3.8341 0.31113
4.0008 0.265712
4.1675 0.222572
4.3342 0.183817
4.5009 0.151396
4.6676 0.126963
4.8343 0.111779
5.001 0.106629


==> figures/fig02/01/data150.dat <==
0 0.179181
0.1667 0.182599
0.3334 0.192681
0.5001 0.208923
0.6668 0.230516
0.8335 0.256397
1.0002 0.285317
1.1669 0.315908
1.3336 0.346774
1.5003 0.376554
1.667 0.403995
1.8337 0.427993
2.0004 0.447624
2.1671 0.462165
2.3338 0.471097
2.5005 0.474109
2.6672 0.471097
2.8339 0.462165
3.0006 0.447624
3.1673 0.427993
3.334 0.403995
3.5007 0.376554
3.6674 0.346774
3.8341 0.315908
4.0008 0.285317
4.1675 0.256397
4.3342 0.230516
4.5009 0.208923
4.6676 0.192681
4.8343 0.182599
5.001 0.179181


==> figures/fig02/01/data20.dat <==
0 -0.0853351
0.1667 -0.0766394
0.3334 -0.0507827
0.5001 -0.00849716
0.6668 0.0488738
0.8335 0.119233
1.0002 0.199626
1.1669 0.286268
1.3336 0.374802
1.5003 0.460754
1.667 0.540009
1.8337 0.609122
2.0004 0.66541
2.1671 0.706916
2.3338 0.732323
2.5005 0.740874
2.6672 0.732323
2.8339 0.706916
3.0006 0.66541
3.1673 0.609122
3.334 0.540009
3.5007 0.460754
3.6674 0.374802
3.8341 0.286268
4.0008 0.199626
4.1675 0.119233
4.3342 0.0488738
4.5009 -0.00849716
4.6676 -0.0507827
4.8343 -0.0766394
5.001 -0.0853351


==> figures/fig02/01/data200.dat <==
0 0.227533
0.1667 0.22982
0.3334 0.23657
0.5001 0.247455
0.6668 0.261952
0.8335 0.279369
1.0002 0.29889
1.1669 0.319613
1.3336 0.340606
1.5003 0.360948
1.667 0.379774
1.8337 0.396304
2.0004 0.409876
2.1671 0.419957
2.3338 0.426161
2.5005 0.428256
2.6672 0.426161
2.8339 0.419957
3.0006 0.409876
3.1673 0.396304
3.334 0.379774
3.5007 0.360948
3.6674 0.340606
3.8341 0.319613
4.0008 0.29889
4.1675 0.279369
4.3342 0.261952
4.5009 0.247455
4.6676 0.23657
4.8343 0.22982
5.001 0.227533


==> figures/fig02/01/data40.dat <==
0 -0.0327466
0.1667 -0.024242
0.3334 0.000828906
0.5001 0.0411577
0.6668 0.0946292
0.8335 0.158426
1.0002 0.229196
1.1669 0.303288
1.3336 0.377058
1.5003 0.447156
1.667 0.510726
1.8337 0.565481
2.0004 0.609685
2.1671 0.642085
2.3338 0.661845
2.5005 0.668483
2.6672 0.661845
2.8339 0.642085
3.0006 0.609685
3.1673 0.565481
3.334 0.510726
3.5007 0.447156
3.6674 0.377058
3.8341 0.303288
4.0008 0.229196
4.1675 0.158426
4.3342 0.0946292
4.5009 0.0411577
4.6676 0.000828906
4.8343 -0.024242
5.001 -0.0327466


==> figures/fig02/02/data0.dat <==
0 0.019412
0.1667 0.019412
0.3334 0.019412
0.5001 0.0194122
0.6668 0.0194146
0.8335 0.019438
1.0002 0.0196269
1.1669 0.0208336
1.3336 0.0269434
1.5003 0.0513598
1.667 0.127919
1.8337 0.314482
2.0004 0.661871
2.1671 1.13941
2.3338 1.5827
2.5005 1.7665
2.6672 1.5827
2.8339 1.13941
3.0006 0.661871
3.1673 0.314482
3.334 0.127919
3.5007 0.0513598
3.6674 0.0269434
3.8341 0.0208336
4.0008 0.0196269
4.1675 0.019438
4.3342 0.0194146
4.5009 0.0194122
4.6676 0.019412
4.8343 0.019412
5.001 0.019412


==> figures/fig02/02/data100.dat <==
0 -0.0539981
0.1667 -0.0442196
0.3334 -0.0153697
0.5001 0.0310066
0.6668 0.0920906
0.8335 0.163687
1.0002 0.240688
1.1669 0.318161
1.3336 0.392185
1.5003 0.459971
1.667 0.519604
1.8337 0.569771
2.0004 0.60957
2.1671 0.638387
2.3338 0.655826
2.5005 0.661663
2.6672 0.655826
2.8339 0.638387
3.0006 0.60957
3.1673 0.569771
3.334 0.519604
3.5007 0.459971
3.6674 0.392185
3.8341 0.318161
4.0008 0.240688
4.1675 0.163687
4.3342 0.0920906
4.5009 0.0310066
4.6676 -0.0153697
4.8343 -0.0442196
5.001 -0.0539981


==> figures/fig02/02/data150.dat <==
0 -0.0315924
0.1667 -0.0214483
0.3334 0.00817626
0.5001 0.0548888
0.6668 0.114844
0.8335 0.18316
1.0002 0.254782
1.1669 0.325434
1.3336 0.391994
1.5003 0.452343
1.667 0.505059
1.8337 0.549183
2.0004 0.584061
2.1671 0.609253
2.3338 0.624473
2.5005 0.629564
2.6672 0.624473
2.8339 0.609253
3.0006 0.584061
3.1673 0.549183
3.334 0.505059
3.5007 0.452343
3.6674 0.391994
3.8341 0.325434
4.0008 0.254782
4.1675 0.18316
4.3342 0.114844
4.5009 0.0548888
4.6676 0.00817626
4.8343 -0.0214483
5.001 -0.0315924


==> figures/fig02/02/data20.dat <==
0 0.0196154
0.1667 0.0132309
0.3334 -0.00239399
0.5001 -0.0173446
0.6668 -0.0175452
0.8335 0.0111451
1.0002 0.0772362
1.1669 0.178132
1.3336 0.299871
1.5003 0.425787
1.667 0.543749
1.8337 0.646429
2.0004 0.729491
2.1671 0.790322
2.3338 0.827369
2.5005 0.839806
2.6672 0.827369
2.8339 0.790322
3.0006 0.729491
3.1673 0.646429
3.334 0.543749
3.5007 0.425787
3.6674 0.299871
3.8341 0.178132
4.0008 0.0772362
4.1675 0.0111451
4.3342 -0.0175452
4.5009 -0.0173446
4.6676 -0.00239399
4.8343 0.0132309
5.001 0.0196154


==> figures/fig02/02/data200.dat <==
0 -0.00453907
0.1667 0.00498502
0.3334 0.0327404
0.5001 0.0763307
0.6668 0.131993
0.8335 0.195116
1.0002 0.261093
1.1669 0.326092
1.3336 0.387314
1.5003 0.442833
1.667 0.491347
1.8337 0.531965
2.0004 0.56408
2.1671 0.587279
2.3338 0.601297
2.5005 0.605986
2.6672 0.601297
2.8339 0.587279
3.0006 0.56408
3.1673 0.531965
3.334 0.491347
3.5007 0.442833
3.6674 0.387314
3.8341 0.326092
4.0008 0.261093
4.1675 0.195116
4.3342 0.131993
4.5009 0.0763307
4.6676 0.0327404
4.8343 0.00498502
5.001 -0.00453907


==> figures/fig02/02/data40.dat <==
0 -0.0272234
0.1667 -0.0264676
0.3334 -0.0217887
0.5001 -0.0069182
0.6668 0.0256447
0.8335 0.0811085
1.0002 0.159159
1.1669 0.25309
1.3336 0.353071
1.5003 0.450464
1.667 0.53926
1.8337 0.615577
2.0004 0.676924
2.1671 0.721706
2.3338 0.748935
2.5005 0.758069
2.6672 0.748935
2.8339 0.721706
3.0006 0.676924
3.1673 0.615577
3.334 0.53926
3.5007 0.450464
3.6674 0.353071
3.8341 0.25309
4.0008 0.159159
4.1675 0.0811085
4.3342 0.0256447
4.5009 -0.0069182
4.6676 -0.0217887
4.8343 -0.0264676
5.001 -0.0272234


==> figures/fig03/01/data0.dat <==
0 0.019412
0.1667 0.019412
0.3334 0.019412
0.5001 0.0194122
0.6668 0.0194146
0.8335 0.019438
1.0002 0.0196269
1.1669 0.0208336
1.3336 0.0269434
1.5003 0.0513598
1.667 0.127919
1.8337 0.314482
2.0004 0.661871
2.1671 1.13941
2.3338 1.5827
2.5005 1.7665
2.6672 1.5827
2.8339 1.13941
3.0006 0.661871
3.1673 0.314482
3.334 0.127919
3.5007 0.0513598
3.6674 0.0269434
3.8341 0.0208336
4.0008 0.0196269
4.1675 0.019438
4.3342 0.0194146
4.5009 0.0194122
4.6676 0.019412
4.8343 0.019412
5.001 0.019412


==> figures/fig03/01/data100.dat <==
0 0.45713
0.1667 0.456527
0.3334 0.462208
0.5001 0.470677
0.6668 0.474819
0.8335 0.469644
1.0002 0.452134
1.1669 0.421122
1.3336 0.377228
1.5003 0.322836
1.667 0.261992
1.8337 0.20009
2.0004 0.143255
2.1671 0.0974944
2.3338 0.0678233
2.5005 0.0575486
2.6672 0.0678233
2.8339 0.0974944
3.0006 0.143255
3.1673 0.20009
3.334 0.261992
3.5007 0.322836
3.6674 0.377228
3.8341 0.421122
4.0008 0.452134
4.1675 0.469644
4.3342 0.474819
4.5009 0.470677
4.6676 0.462208
4.8343 0.456527
5.001 0.45713


==> figures/fig03/01/data150.dat <==
0 0.476023
0.1667 0.474838
0.3334 0.475316
0.5001 0.475393
0.6668 0.470865
0.8335 0.458596
1.0002 0.436577
1.1669 0.404011
1.3336 0.361423
1.5003 0.310742
1.667 0.255294
1.8337 0.199575
2.0004 0.148759
2.1671 0.107982
2.3338 0.0815823
2.5005 0.0724456
2.6672 0.0815823
2.8339 0.107982
3.0006 0.148759
3.1673 0.199575
3.334 0.255294
3.5007 0.310742
3.6674 0.361423
3.8341 0.404011
4.0008 0.436577
4.1675 0.458596
4.3342 0.470865
4.5009 0.475393
4.6676 0.475316
4.8343 0.474838
5.001 0.476023


==> figures/fig03/01/data20.dat <==
0 0.476545
0.1667 0.474539
0.3334 0.478492
0.5001 0.484356
0.6668 0.483981
0.8335 0.472518
1.0002 0.447868
1.1669 0.410185
1.3336 0.361474
1.5003 0.305216
1.667 0.245927
1.8337 0.188615
2.0004 0.138181
2.1671 0.0988837
2.3338 0.0739642
2.5005 0.0654315
2.6672 0.0739642
2.8339 0.0988837
3.0006 0.138181
3.1673 0.188615
3.334 0.245927
3.5007 0.305216
3.6674 0.361474
3.8341 0.410185
4.0008 0.447868
4.1675 0.472518
4.3342 0.483981
4.5009 0.484356
4.6676 0.478492
4.8343 0.474539
5.001 0.476545


==> figures/fig03/01/data200.dat <==
0 0.497286
0.1667 0.494956
0.3334 0.487884
0.5001 0.475795
0.6668 0.458317
0.8335 0.435118
1.0002 0.40608
1.1669 0.371483
1.3336 0.332171
1.5003 0.289669
1.667 0.246197
1.8337 0.204541
2.0004 0.167788
2.1671 0.138941
2.3338 0.120515
2.5005 0.114178
2.6672 0.120515
2.8339 0.138941
3.0006 0.167788
3.1673 0.204541
3.334 0.246197
3.5007 0.289669
3.6674 0.332171
3.8341 0.371483
4.0008 0.40608
4.1675 0.435118
4.3342 0.458317
4.5009 0.475795
4.6676 0.487884
4.8343 0.494956
5.001 0.497286


==> figures/fig03/01/data40.dat <==
0 0.446934
0.1667 0.446496
0.3334 0.457697
0.5001 0.475345
0.6668 0.488611
0.8335 0.49023
1.0002 0.476013
1.1669 0.4444
1.3336 0.39619
1.5003 0.334397
1.667 0.264072
1.8337 0.191891
2.0004 0.125349
2.1671 0.071698
2.3338 0.0369029
2.5005 0.0248551
2.6672 0.0369029
2.8339 0.071698
3.0006 0.125349
3.1673 0.191891
3.334 0.264072
3.5007 0.334397
3.6674 0.39619
3.8341 0.4444
4.0008 0.476013
4.1675 0.49023
4.3342 0.488611
4.5009 0.475345
4.6676 0.457697
4.8343 0.446496
5.001 0.446934


==> figures/fig03/02/data0.dat <==
0 0.019412
0.1667 0.019412
0.3334 0.019412
0.5001 0.0194122
0.6668 0.0194146
0.8335 0.019438
1.0002 0.0196269
1.1669 0.0208336
1.3336 0.0269434
1.5003 0.0513598
1.667 0.127919
1.8337 0.314482
2.0004 0.661871
2.1671 1.13941
2.3338 1.5827
2.5005 1.7665
2.6672 1.5827
2.8339 1.13941
3.0006 0.661871
3.1673 0.314482
3.334 0.127919
3.5007 0.0513598
3.6674 0.0269434
3.8341 0.0208336
4.0008 0.0196269
4.1675 0.019438
4.3342 0.0194146
4.5009 0.0194122
4.6676 0.019412
4.8343 0.019412
5.001 0.019412


==> figures/fig03/02/data100.dat <==
0 0.445585
0.1667 0.442936
0.3334 0.456912
0.5001 0.479608
0.6668 0.495397
0.8335 0.495821
1.0002 0.47732
1.1669 0.439674
1.3336 0.385264
1.5003 0.318846
1.667 0.247444
1.8337 0.179627
2.0004 0.123386
2.1671 0.0833919
2.3338 0.0603231
2.5005 0.0528905
2.6672 0.0603231
2.8339 0.0833919
3.0006 0.123386
3.1673 0.179627
3.334 0.247444
3.5007 0.318846
3.6674 0.385264
3.8341 0.439674
4.0008 0.47732
4.1675 0.495821
4.3342 0.495397
4.5009 0.479608
4.6676 0.456912
4.8343 0.442936
5.001 0.445585


==> figures/fig03/02/data150.dat <==
0 0.456098
0.1667 0.454795
0.3334 0.46254
0.5001 0.474591
0.6668 0.481515
0.8335 0.477567
1.0002 0.459802
1.1669 0.427393
1.3336 0.381265
1.5003 0.323996
1.667 0.259871
1.8337 0.19481
2.0004 0.135728
2.1671 0.0890852
2.3338 0.0594888
2.5005 0.0493827
2.6672 0.0594888
2.8339 0.0890852
3.0006 0.135728
3.1673 0.19481
3.334 0.259871
3.5007 0.323996
3.6674 0.381265
3.8341 0.427393
4.0008 0.459802
4.1675 0.477567
4.3342 0.481515
4.5009 0.474591
4.6676 0.46254
4.8343 0.454795
5.001 0.456098


==> figures/fig03/02/data20.dat <==
0 0.45401
0.1667 0.449862
0.3334 0.473317
0.5001 0.51205
0.6668 0.541469
0.8335 0.548098
1.0002 0.525855
1.1669 0.473833
1.3336 0.39579
1.5003 0.300729
1.667 0.20347
1.8337 0.121979
2.0004 0.0685542
2.1671 0.0425965
2.3338 0.0341788
2.5005 0.0328032
2.6672 0.0341788
2.8339 0.0425965
3.0006 0.0685542
3.1673 0.121979
3.334 0.20347
3.5007 0.300729
3.6674 0.39579
3.8341 0.473833
4.0008 0.525855
4.1675 0.548098
4.3342 0.541469
4.5009 0.51205
4.6676 0.473317
4.8343 0.449862
5.001 0.45401


==> figures/fig03/02/data200.dat <==
0 0.478453
0.1667 0.478131
0.3334 0.476831
0.5001 0.473516
0.6668 0.466618
0.8335 0.454314
1.0002 0.43482
1.1669 0.40668
1.3336 0.369046
1.5003 0.322009
1.667 0.267019
1.8337 0.207432
2.0004 0.148891
2.1671 0.0989051
2.3338 0.0651424
2.5005 0.0532115
2.6672 0.0651424
2.8339 0.0989051
3.0006 0.148891
3.1673 0.207432
3.334 0.267019
3.5007 0.322009
3.6674 0.369046
3.8341 0.40668
4.0008 0.43482
4.1675 0.454314
4.3342 0.466618
4.5009 0.473516
4.6676 0.476831
4.8343 0.478131
5.001 0.478453


==> figures/fig03/02/data40.dat <==
0 0.435788
0.1667 0.431753
0.3334 0.453962
0.5001 0.490811
0.6668 0.519373
0.8335 0.527583
1.0002 0.510321
1.1669 0.467001
1.3336 0.400714
1.5003 0.318342
1.667 0.230892
1.8337 0.152216
2.0004 0.0938424
2.1671 0.0588923
2.3338 0.0425485
2.5005 0.0380845
2.6672 0.0425485
2.8339 0.0588923
3.0006 0.0938424
3.1673 0.152216
3.334 0.230892
3.5007 0.318342
3.6674 0.400714
3.8341 0.467001
4.0008 0.510321
4.1675 0.527583
4.3342 0.519373
4.5009 0.490811
4.6676 0.453962
4.8343 0.431753
5.001 0.435788


==> figures/fig03/y_tilde.dat <==
0 0.469018
0.1667 0.467969
0.3334 0.465849
0.5001 0.461821
0.6668 0.454623
0.8335 0.442544
1.0002 0.423542
1.1669 0.39557
1.3336 0.357149
1.5003 0.308103
1.667 0.250265
1.8337 0.187865
2.0004 0.127311
2.1671 0.0762498
2.3338 0.0420288
2.5005 0.029973
2.6672 0.0420288
2.8339 0.0762498
3.0006 0.127311
3.1673 0.187865
3.334 0.250265
3.5007 0.308103
3.6674 0.357149
3.8341 0.39557
4.0008 0.423542
4.1675 0.442544
4.3342 0.454623
4.5009 0.461821
4.6676 0.465849
4.8343 0.467969
5.001 0.469018


==> figures/fig04/02/data0.dat <==
0 0.0190193
0.0926111 0.0190193
0.185222 0.0190193
0.277833 0.0190193
0.370444 0.0190193
0.463056 0.0190194
0.555667 0.0190198
0.648278 0.0190212
0.740889 0.0190265
0.8335 0.0190448
0.926111 0.0191039
1.01872 0.0192818
1.11133 0.0197797
1.20394 0.0210759
1.29656 0.0242124
1.38917 0.0312631
1.48178 0.045972
1.57439 0.074417
1.667 0.125331
1.75961 0.209509
1.85222 0.337706
1.94483 0.516821
2.03744 0.745043
2.13006 1.00768
2.22267 1.27604
2.31528 1.51126
2.40789 1.67303
2.5005 1.73076
2.59311 1.67303
2.68572 1.51126
2.77833 1.27604
2.87094 1.00768
2.96356 0.745043
3.05617 0.516821
3.14878 0.337706
3.24139 0.209509
3.334 0.125331
3.42661 0.074417
3.51922 0.045972
3.61183 0.0312631
3.70444 0.0242124
3.79706 0.0210759
3.88967 0.0197797
3.98228 0.0192818
4.07489 0.0191039
4.1675 0.0190448
4.26011 0.0190265
4.35272 0.0190212
4.44533 0.0190198
4.53794 0.0190194
4.63056 0.0190193
4.72317 0.0190193
4.81578 0.0190193
4.90839 0.0190193
5.001 0.0190193


==> figures/fig04/02/data10.dat <==
0 0.32679
0.0926111 0.325249
0.185222 0.312907
0.277833 0.289689
0.370444 0.259234
0.463056 0.225166
0.555667 0.191115
0.648278 0.160526
0.740889 0.136373
0.8335 0.120888
0.926111 0.115454
1.01872 0.12065
1.11133 0.136346
1.20394 0.161752
1.29656 0.195464
1.38917 0.235581
1.48178 0.279948
1.57439 0.326423
1.667 0.373074
1.75961 0.418264
1.85222 0.460657
1.94483 0.499184
2.03744 0.533004
2.13006 0.561466
2.22267 0.584076
2.31528 0.60047
2.40789 0.610402
2.5005 0.613729
2.59311 0.610402
2.68572 0.60047
2.77833 0.584076
2.87094 0.561466
2.96356 0.533004
3.05617 0.499184
3.14878 0.460657
3.24139 0.418264
3.334 0.373074
3.42661 0.326423
3.51922 0.279948
3.61183 0.235581
3.70444 0.195464
3.79706 0.161752
3.88967 0.136346
3.98228 0.12065
4.07489 0.115454
4.1675 0.120888
4.26011 0.136373
4.35272 0.160526
4.44533 0.191115
4.53794 0.225166
4.63056 0.259234
4.72317 0.289689
4.81578 0.312907
4.90839 0.325249
5.001 0.32679


==> figures/fig04/02/data20.dat <==
0 0.405987
0.0926111 0.404133
0.185222 0.396841
0.277833 0.384254
0.370444 0.367496
0.463056 0.347813
0.555667 0.326577
0.648278 0.305249
0.740889 0.285316
0.8335 0.268174
0.926111 0.254996
1.01872 0.246583
1.11133 0.243275
1.20394 0.244933
1.29656 0.251014
1.38917 0.260703
1.48178 0.273057
1.57439 0.287128
1.667 0.302043
1.75961 0.317044
1.85222 0.331502
1.94483 0.344903
2.03744 0.356839
2.13006 0.366994
2.22267 0.375124
2.31528 0.381051
2.40789 0.384655
2.5005 0.385864
2.59311 0.384655
2.68572 0.381051
2.77833 0.375124
2.87094 0.366994
2.96356 0.356839
3.05617 0.344903
3.14878 0.331502
3.24139 0.317044
3.334 0.302043
3.42661 0.287128
3.51922 0.273057
3.61183 0.260703
3.70444 0.251014
3.79706 0.244933
3.88967 0.243275
3.98228 0.246583
4.07489 0.254996
4.1675 0.268174
4.26011 0.285316
4.35272 0.305249
4.44533 0.326577
4.53794 0.347813
4.63056 0.367496
4.72317 0.384254
4.81578 0.396841
4.90839 0.404133
5.001 0.405987


==> figures/fig04/02/data200.dat <==
0 0.492062
0.0926111 0.491403
0.185222 0.489422
0.277833 0.486099
0.370444 0.481403
0.463056 0.475292
0.555667 0.467717
0.648278 0.458622
0.740889 0.447945
0.8335 0.435629
0.926111 0.421617
1.01872 0.405863
1.11133 0.388336
1.20394 0.369026
1.29656 0.347955
1.38917 0.325189
1.48178 0.300851
1.57439 0.275144
1.667 0.24837
1.75961 0.22096
1.85222 0.193495
1.94483 0.166728
2.03744 0.141563
2.13006 0.119019
2.22267 0.100134
2.31528 0.0858628
2.40789 0.0769713
2.5005 0.0739509
2.59311 0.0769713
2.68572 0.0858628
2.77833 0.100134
2.87094 0.119019
2.96356 0.141563
3.05617 0.166728
3.14878 0.193495
3.24139 0.22096
3.334 0.24837
3.42661 0.275144
3.51922 0.300851
3.61183 0.325189
3.70444 0.347955
3.79706 0.369026
3.88967 0.388336
3.98228 0.405863
4.07489 0.421617
4.1675 0.435629
4.26011 0.447945
4.35272 0.458622
4.44533 0.467717
4.53794 0.475292
4.63056 0.481403
4.72317 0.486099
4.81578 0.489422
4.90839 0.491403
5.001 0.492062


==> figures/fig04/02/data40.dat <==
0 0.449305
0.0926111 0.448639
0.185222 0.446886
0.277833 0.444
0.370444 0.43984
0.463056 0.434316
0.555667 0.427387
0.648278 0.419053
0.740889 0.409354
0.8335 0.398356
0.926111 0.386156
1.01872 0.372866
1.11133 0.358617
1.20394 0.343549
1.29656 0.32781
1.38917 0.311559
1.48178 0.294963
1.57439 0.278206
1.667 0.261491
1.75961 0.245058
1.85222 0.229186
1.94483 0.214204
2.03744 0.200487
2.13006 0.18845
2.22267 0.178516
2.31528 0.171082
2.40789 0.166477
2.5005 0.164917
2.59311 0.166477
2.68572 0.171082
2.77833 0.178516
2.87094 0.18845
2.96356 0.200487
3.05617 0.214204
3.14878 0.229186
3.24139 0.245058
3.334 0.261491
3.42661 0.278206
3.51922 0.294963
3.61183 0.311559
3.70444 0.32781
3.79706 0.343549
3.88967 0.358617
3.98228 0.372866
4.07489 0.386156
4.1675 0.398356
4.26011 0.409354
4.35272 0.419053
4.44533 0.427387
4.53794 0.434316
4.63056 0.43984
4.72317 0.444
4.81578 0.446886
4.90839 0.448639
5.001 0.449305


==> figures/fig04/02/data70.dat <==
0 0.469468
0.0926111 0.469078
0.185222 0.468562
0.277833 0.467843
0.370444 0.466526
0.463056 0.464259
0.555667 0.460731
0.648278 0.45567
0.740889 0.448841
0.8335 0.440046
0.926111 0.429123
1.01872 0.415945
1.11133 0.400425
1.20394 0.382517
1.29656 0.362225
1.38917 0.339609
1.48178 0.314801
1.57439 0.288023
1.667 0.259611
1.75961 0.230053
1.85222 0.200014
1.94483 0.17037
2.03744 0.142202
2.13006 0.116742
2.22267 0.0952693
2.31528 0.0789661
2.40789 0.0687781
2.5005 0.0653125
2.59311 0.0687781
2.68572 0.0789661
2.77833 0.0952693
2.87094 0.116742
2.96356 0.142202
3.05617 0.17037
3.14878 0.200014
3.24139 0.230053
3.334 0.259611
3.42661 0.288023
3.51922 0.314801
3.61183 0.339609
3.70444 0.362225
3.79706 0.382517
3.88967 0.400425
3.98228 0.415945
4.07489 0.429123
4.1675 0.440046
4.26011 0.448841
4.35272 0.45567
4.44533 0.460731
4.53794 0.464259
4.63056 0.466526
4.72317 0.467843
4.81578 0.468562
4.90839 0.469078
5.001 0.469468


==> figures/fig04/10/data0.dat <==
0 0.0190193
0.0926111 0.0190193
0.185222 0.0190193
0.277833 0.0190193
0.370444 0.0190193
0.463056 0.0190194
0.555667 0.0190198
0.648278 0.0190212
0.740889 0.0190265
0.8335 0.0190448
0.926111 0.0191039
1.01872 0.0192818
1.11133 0.0197797
1.20394 0.0210759
1.29656 0.0242124
1.38917 0.0312631
1.48178 0.045972
1.57439 0.074417
1.667 0.125331
1.75961 0.209509
1.85222 0.337706
1.94483 0.516821
2.03744 0.745043
2.13006 1.00768
2.22267 1.27604
2.31528 1.51126
2.40789 1.67303
2.5005 1.73076
2.59311 1.67303
2.68572 1.51126
2.77833 1.27604
2.87094 1.00768
2.96356 0.745043
3.05617 0.516821
3.14878 0.337706
3.24139 0.209509
3.334 0.125331
3.42661 0.074417
3.51922 0.045972
3.61183 0.0312631
3.70444 0.0242124
3.79706 0.0210759
3.88967 0.0197797
3.98228 0.0192818
4.07489 0.0191039
4.1675 0.0190448
4.26011 0.0190265
4.35272 0.0190212
4.44533 0.0190198
4.53794 0.0190194
4.63056 0.0190193
4.72317 0.0190193
4.81578 0.0190193
4.90839 0.0190193
5.001 0.0190193


==> figures/fig04/10/data10.dat <==
0 0.436893
0.0926111 0.436633
0.185222 0.437642
0.277833 0.439576
0.370444 0.44126
0.463056 0.441737
0.555667 0.440223
0.648278 0.43608
0.740889 0.42879
0.8335 0.41797
0.926111 0.403398
1.01872 0.385059
1.11133 0.363224
1.20394 0.338514
1.29656 0.311961
1.38917 0.284997
1.48178 0.259346
1.57439 0.236793
1.667 0.218859
1.75961 0.206473
1.85222 0.19978
1.94483 0.198144
2.03744 0.200351
2.13006 0.204891
2.22267 0.21024
2.31528 0.215072
2.40789 0.218383
2.5005 0.219556
2.59311 0.218383
2.68572 0.215072
2.77833 0.21024
2.87094 0.204891
2.96356 0.200351
3.05617 0.198144
3.14878 0.19978
3.24139 0.206473
3.334 0.218859
3.42661 0.236793
3.51922 0.259346
3.61183 0.284997
3.70444 0.311961
3.79706 0.338514
3.88967 0.363224
3.98228 0.385059
4.07489 0.403398
4.1675 0.41797
4.26011 0.42879
4.35272 0.43608
4.44533 0.440223
4.53794 0.441737
4.63056 0.44126
4.72317 0.439576
4.81578 0.437642
4.90839 0.436633
5.001 0.436893


==> figures/fig04/10/data20.dat <==
0 0.453458
0.0926111 0.453525
0.185222 0.458852
0.277833 0.469008
0.370444 0.481273
0.463056 0.493405
0.555667 0.503597
0.648278 0.510415
0.740889 0.512741
0.8335 0.509723
0.926111 0.500755
1.01872 0.485458
1.11133 0.463683
1.20394 0.435529
1.29656 0.401368
1.38917 0.361888
1.48178 0.318144
1.57439 0.271613
1.667 0.22422
1.75961 0.178274
1.85222 0.136196
1.94483 0.10004
2.03744 0.071008
2.13006 0.0492675
2.22267 0.0341515
2.31528 0.0245543
2.40789 0.0193466
2.5005 0.0177097
2.59311 0.0193466
2.68572 0.0245543
2.77833 0.0341515
2.87094 0.0492675
2.96356 0.071008
3.05617 0.10004
3.14878 0.136196
3.24139 0.178274
3.334 0.22422
3.42661 0.271613
3.51922 0.318144
3.61183 0.361888
3.70444 0.401368
3.79706 0.435529
3.88967 0.463683
3.98228 0.485458
4.07489 0.500755
4.1675 0.509723
4.26011 0.512741
4.35272 0.510415
4.44533 0.503597
4.53794 0.493405
4.63056 0.481273
4.72317 0.469008
4.81578 0.458852
4.90839 0.453525
5.001 0.453458


==> figures/fig04/10/data200.dat <==
0 0.478929
0.0926111 0.478657
0.185222 0.477822
0.277833 0.476351
0.370444 0.474125
0.463056 0.470986
0.555667 0.466746
0.648278 0.461194
0.740889 0.454105
0.8335 0.445252
0.926111 0.434413
1.01872 0.421382
1.11133 0.405976
1.20394 0.38805
1.29656 0.367508
1.38917 0.344317
1.48178 0.318531
1.57439 0.290313
1.667 0.259973
1.75961 0.228008
1.85222 0.19515
1.94483 0.162404
2.03744 0.131041
2.13006 0.102532
2.22267 0.0784002
2.31528 0.0600403
2.40789 0.0485556
2.5005 0.0446474
2.59311 0.0485556
2.68572 0.0600403
2.77833 0.0784002
2.87094 0.102532
2.96356 0.131041
3.05617 0.162404
3.14878 0.19515
3.24139 0.228008
3.334 0.259973
3.42661 0.290313
3.51922 0.318531
3.61183 0.344317
3.70444 0.367508
3.79706 0.38805
3.88967 0.405976
3.98228 0.421382
4.07489 0.434413
4.1675 0.445252
4.26011 0.454105
4.35272 0.461194
4.44533 0.466746
4.53794 0.470986
4.63056 0.474125
4.72317 0.476351
4.81578 0.477822
4.90839 0.478657
5.001 0.478929


==> figures/fig04/10/data40.dat <==
0 0.436597
0.0926111 0.436633
0.185222 0.441644
0.277833 0.451211
0.370444 0.462758
0.463056 0.474206
0.555667 0.483922
0.648278 0.490652
0.740889 0.49345
0.8335 0.491626
0.926111 0.484703
1.01872 0.472391
1.11133 0.454574
1.20394 0.431305
1.29656 0.402815
1.38917 0.369535
1.48178 0.332128
1.57439 0.291535
1.667 0.249011
1.75961 0.206147
1.85222 0.16479
1.94483 0.126833
2.03744 0.093874
2.13006 0.0669307
2.22267 0.0463712
2.31528 0.0320787
2.40789 0.0237152
2.5005 0.0209684
2.59311 0.0237152
2.68572 0.0320787
2.77833 0.0463712
2.87094 0.0669307
2.96356 0.093874
3.05617 0.126833
3.14878 0.16479
3.24139 0.206147
3.334 0.249011
3.42661 0.291535
3.51922 0.332128
3.61183 0.369535
3.70444 0.402815
3.79706 0.431305
3.88967 0.454574
3.98228 0.472391
4.07489 0.484703
4.1675 0.491626
4.26011 0.49345
4.35272 0.490652
4.44533 0.483922
4.53794 0.474206
4.63056 0.462758
4.72317 0.451211
4.81578 0.441644
4.90839 0.436633
5.001 0.436597


==> figures/fig04/10/data70.dat <==
0 0.444476
0.0926111 0.444346
0.185222 0.447837
0.277833 0.454612
0.370444 0.462624
0.463056 0.470219
0.555667 0.476104
0.648278 0.479289
0.740889 0.47904
0.8335 0.474836
0.926111 0.466336
1.01872 0.453352
1.11133 0.435842
1.20394 0.413897
1.29656 0.387747
1.38917 0.357773
1.48178 0.324522
1.57439 0.288735
1.667 0.251373
1.75961 0.213623
1.85222 0.176865
1.94483 0.142556
2.03744 0.11205
2.13006 0.0863911
2.22267 0.0662211
2.31528 0.051813
2.40789 0.0432043
2.5005 0.0403446
2.59311 0.0432043
2.68572 0.051813
2.77833 0.0662211
2.87094 0.0863911
2.96356 0.11205
3.05617 0.142556
3.14878 0.176865
3.24139 0.213623
3.334 0.251373
3.42661 0.288735
3.51922 0.324522
3.61183 0.357773
3.70444 0.387747
3.79706 0.413897
3.88967 0.435842
3.98228 0.453352
4.07489 0.466336
4.1675 0.474836
4.26011 0.47904
4.35272 0.479289
4.44533 0.476104
4.53794 0.470219
4.63056 0.462624
4.72317 0.454612
4.81578 0.447837
4.90839 0.444346
5.001 0.444476


==> figures/fig04/alt/data0.dat <==
0 0.0190193
0.0926111 0.0190193
0.185222 0.0190193
0.277833 0.0190193
0.370444 0.0190193
0.463056 0.0190194
0.555667 0.0190198
0.648278 0.0190212
0.740889 0.0190265
0.8335 0.0190448
0.926111 0.0191039
1.01872 0.0192818
1.11133 0.0197797
1.20394 0.0210759
1.29656 0.0242124
1.38917 0.0312631
1.48178 0.045972
1.57439 0.074417
1.667 0.125331
1.75961 0.209509
1.85222 0.337706
1.94483 0.516821
2.03744 0.745043
2.13006 1.00768
2.22267 1.27604
2.31528 1.51126
2.40789 1.67303
2.5005 1.73076
2.59311 1.67303
2.68572 1.51126
2.77833 1.27604
2.87094 1.00768
2.96356 0.745043
3.05617 0.516821
3.14878 0.337706
3.24139 0.209509
3.334 0.125331
3.42661 0.074417
3.51922 0.045972
3.61183 0.0312631
3.70444 0.0242124
3.79706 0.0210759
3.88967 0.0197797
3.98228 0.0192818
4.07489 0.0191039
4.1675 0.0190448
4.26011 0.0190265
4.35272 0.0190212
4.44533 0.0190198
4.53794 0.0190194
4.63056 0.0190193
4.72317 0.0190193
4.81578 0.0190193
4.90839 0.0190193
5.001 0.0190193


==> figures/fig04/alt/data10.dat <==
0 0.299398
0.0926111 0.278237
0.185222 0.245536
0.277833 0.233825
0.370444 0.238053
0.463056 0.253513
0.555667 0.275446
0.648278 0.299661
0.740889 0.322746
0.8335 0.341975
0.926111 0.355294
1.01872 0.361409
1.11133 0.359997
1.20394 0.351913
1.29656 0.339208
1.38917 0.32476
1.48178 0.311671
1.57439 0.302687
1.667 0.299757
1.75961 0.303724
1.85222 0.31421
1.94483 0.329765
2.03744 0.348245
2.13006 0.367263
2.22267 0.384572
2.31528 0.398305
2.40789 0.407094
2.5005 0.410116
2.59311 0.407094
2.68572 0.398305
2.77833 0.384572
2.87094 0.367263
2.96356 0.348245
3.05617 0.329765
3.14878 0.31421
3.24139 0.303724
3.334 0.299757
3.42661 0.302687
3.51922 0.311671
3.61183 0.32476
3.70444 0.339208
3.79706 0.351913
3.88967 0.359997
3.98228 0.361409
4.07489 0.355294
4.1675 0.341975
4.26011 0.322746
4.35272 0.299661
4.44533 0.275446
4.53794 0.253513
4.63056 0.238053
4.72317 0.233825
4.81578 0.245536
4.90839 0.278237
5.001 0.299398


==> figures/fig04/alt/data20.dat <==
0 0.409685
0.0926111 0.410044
0.185222 0.412264
0.277833 0.417104
0.370444 0.423658
0.463056 0.430773
0.555667 0.437189
0.648278 0.441664
0.740889 0.443078
0.8335 0.440524
0.926111 0.433401
1.01872 0.421496
1.11133 0.40504
1.20394 0.384679
1.29656 0.361341
1.38917 0.336067
1.48178 0.30987
1.57439 0.283653
1.667 0.258164
1.75961 0.233987
1.85222 0.211568
1.94483 0.191264
2.03744 0.173388
2.13006 0.158244
2.22267 0.146121
2.31528 0.137272
2.40789 0.131886
2.5005 0.130078
2.59311 0.131886
2.68572 0.137272
2.77833 0.146121
2.87094 0.158244
2.96356 0.173388
3.05617 0.191264
3.14878 0.211568
3.24139 0.233987
3.334 0.258164
3.42661 0.283653
3.51922 0.30987
3.61183 0.336067
3.70444 0.361341
3.79706 0.384679
3.88967 0.40504
3.98228 0.421496
4.07489 0.433401
4.1675 0.440524
4.26011 0.443078
4.35272 0.441664
4.44533 0.437189
4.53794 0.430773
4.63056 0.423658
4.72317 0.417104
4.81578 0.412264
4.90839 0.410044
5.001 0.409685


==> figures/fig04/alt/data200.dat <==
0 0.487519
0.0926111 0.487135
0.185222 0.485961
0.277833 0.483939
0.370444 0.480979
0.463056 0.476961
0.555667 0.471743
0.648278 0.465157
0.740889 0.457023
0.8335 0.447151
0.926111 0.435346
1.01872 0.421422
1.11133 0.405203
1.20394 0.386544
1.29656 0.365336
1.38917 0.341536
1.48178 0.315182
1.57439 0.286434
1.667 0.25561
1.75961 0.223237
1.85222 0.190096
1.94483 0.157251
2.03744 0.126019
2.13006 0.0978661
2.22267 0.0742404
2.31528 0.0564041
2.40789 0.0453114
2.5005 0.0415483
2.59311 0.0453114
2.68572 0.0564041
2.77833 0.0742404
2.87094 0.0978661
2.96356 0.126019
3.05617 0.157251
3.14878 0.190096
3.24139 0.223237
3.334 0.25561
3.42661 0.286434
3.51922 0.315182
3.61183 0.341536
3.70444 0.365336
3.79706 0.386544
3.88967 0.405203
3.98228 0.421422
4.07489 0.435346
4.1675 0.447151
4.26011 0.457023
4.35272 0.465157
4.44533 0.471743
4.53794 0.476961
4.63056 0.480979
4.72317 0.483939
4.81578 0.485961
4.90839 0.487135
5.001 0.487519


==> figures/fig04/alt/data40.dat <==
0 0.499285
0.0926111 0.502022
0.185222 0.506629
0.277833 0.509443
0.370444 0.510237
0.463056 0.508748
0.555667 0.504686
0.648278 0.497772
0.740889 0.48778
0.8335 0.474569
0.926111 0.458121
1.01872 0.438551
1.11133 0.416097
1.20394 0.391083
1.29656 0.363877
1.38917 0.334844
1.48178 0.304319
1.57439 0.272567
1.667 0.239773
1.75961 0.206047
1.85222 0.171501
1.94483 0.13641
2.03744 0.101478
2.13006 0.0680867
2.22267 0.0383202
2.31528 0.0146403
2.40789 -0.000652189
2.5005 -0.00594254
2.59311 -0.000652189
2.68572 0.0146403
2.77833 0.0383202
2.87094 0.0680867
2.96356 0.101478
3.05617 0.13641
3.14878 0.171501
3.24139 0.206047
3.334 0.239773
3.42661 0.272567
3.51922 0.304319
3.61183 0.334844
3.70444 0.363877
3.79706 0.391083
3.88967 0.416097
3.98228 0.438551
4.07489 0.458121
4.1675 0.474569
4.26011 0.48778
4.35272 0.497772
4.44533 0.504686
4.53794 0.508748
4.63056 0.510237
4.72317 0.509443
4.81578 0.506629
4.90839 0.502022
5.001 0.499285


==> figures/fig04/alt/data70.dat <==
0 0.472469
0.0926111 0.475483
0.185222 0.480527
0.277833 0.483613
0.370444 0.484647
0.463056 0.483546
0.555667 0.480222
0.648278 0.474604
0.740889 0.466645
0.8335 0.456331
0.926111 0.44367
1.01872 0.428681
1.11133 0.411383
1.20394 0.391779
1.29656 0.369854
1.38917 0.345581
1.48178 0.318934
1.57439 0.28992
1.667 0.258629
1.75961 0.225317
1.85222 0.190524
1.94483 0.155192
2.03744 0.120738
2.13006 0.0889633
2.22267 0.0618043
2.31528 0.0410259
2.40789 0.0279936
2.5005 0.0235544
2.59311 0.0279936
2.68572 0.0410259
2.77833 0.0618043
2.87094 0.0889633
2.96356 0.120738
3.05617 0.155192
3.14878 0.190524
3.24139 0.225317
3.334 0.258629
3.42661 0.28992
3.51922 0.318934
3.61183 0.345581
3.70444 0.369854
3.79706 0.391779
3.88967 0.411383
3.98228 0.428681
4.07489 0.44367
4.1675 0.456331
4.26011 0.466645
4.35272 0.474604
4.44533 0.480222
4.53794 0.483546
4.63056 0.484647
4.72317 0.483613
4.81578 0.480527
4.90839 0.475483
5.001 0.472469


==> figures/fig04/y_tilde.dat <==
0 0.469018
0.0926111 0.46853
0.185222 0.467798
0.277833 0.466719
0.370444 0.465156
0.463056 0.462939
0.555667 0.459849
0.648278 0.455629
0.740889 0.449973
0.8335 0.442544
0.926111 0.432979
1.01872 0.420912
1.11133 0.406002
1.20394 0.387967
1.29656 0.366626
1.38917 0.341937
1.48178 0.31404
1.57439 0.283287
1.667 0.250265
1.75961 0.215794
1.85222 0.180912
1.94483 0.146829
2.03744 0.114868
2.13006 0.0863801
2.22267 0.0626514
2.31528 0.0448086
2.40789 0.0337297
2.5005 0.029973
2.59311 0.0337297
2.68572 0.0448086
2.77833 0.0626514
2.87094 0.0863801
2.96356 0.114868
3.05617 0.146829
3.14878 0.180912
3.24139 0.215794
3.334 0.250265
3.42661 0.283287
3.51922 0.31404
3.61183 0.341937
3.70444 0.366626
3.79706 0.387967
3.88967 0.406002
3.98228 0.420912
4.07489 0.432979
4.1675 0.442544
4.26011 0.449973
4.35272 0.455629
4.44533 0.459849
4.53794 0.462939
4.63056 0.465156
4.72317 0.466719
4.81578 0.467798
4.90839 0.46853
5.001 0.469018


==> figures/fig05/02/data1.dat <==
0 0
0.0926111 40.998
0.185222 -7.85112
0.277833 5.41441
0.370444 2.10488
0.463056 3.29503
0.555667 3.31953
0.648278 3.67005
0.740889 3.91262
0.8335 4.12066
0.926111 4.2228
1.01872 4.17744
1.11133 3.92631
1.20394 3.40509
1.29656 2.53932
1.38917 1.20519
1.48178 -0.611119
1.57439 -2.4188
1.667 -3.63848
1.75961 -4.29702
1.85222 -4.67386
1.94483 -4.90573
2.03744 -5.05673
2.13006 -5.15795
2.22267 -5.22585
2.31528 -5.26952
2.40789 -5.29401
2.5005 -5.30191
2.59311 -5.29401
2.68572 -5.26952
2.77833 -5.22585
2.87094 -5.15795
2.96356 -5.05673
3.05617 -4.90573
3.14878 -4.67386
3.24139 -4.29702
3.334 -3.63848
3.42661 -2.4188
3.51922 -0.611119
3.61183 1.20519
3.70444 2.53932
3.79706 3.40509
3.88967 3.92631
3.98228 4.17744
4.07489 4.2228
4.1675 4.12066
4.26011 3.91262
4.35272 3.67005
4.44533 3.31953
4.53794 3.29503
4.63056 2.10488
4.72317 5.41441
4.81578 -7.85112
4.90839 40.998
5.001 0


==> figures/fig05/02/data10.dat <==
0 0
0.0926111 20.8974
0.185222 -3.13827
0.277833 3.37021
0.370444 1.73083
0.463056 2.31728
0.555667 2.35133
0.648278 2.56545
0.740889 2.73137
0.8335 2.85893
0.926111 2.88162
1.01872 2.74863
1.11133 2.41245
1.20394 1.85736
1.29656 1.12218
1.38917 0.296769
1.48178 -0.51933
1.57439 -1.25777
1.667 -1.89028
1.75961 -2.41524
1.85222 -2.84277
1.94483 -3.18598
2.03744 -3.45715
2.13006 -3.66647
2.22267 -3.82179
2.31528 -3.92889
2.40789 -3.99165
2.5005 -4.01233
2.59311 -3.99165
2.68572 -3.92889
2.77833 -3.82179
2.87094 -3.66647
2.96356 -3.45715
3.05617 -3.18598
3.14878 -2.84277
3.24139 -2.41524
3.334 -1.89028
3.42661 -1.25777
3.51922 -0.51933
3.61183 0.296769
3.70444 1.12218
3.79706 1.85736
3.88967 2.41245
3.98228 2.74863
4.07489 2.88162
4.1675 2.85893
4.26011 2.73137
4.35272 2.56545
4.44533 2.35133
4.53794 2.31728
4.63056 1.73083
4.72317 3.37021
4.81578 -3.13827
4.90839 20.8974
5.001 0


==> figures/fig05/02/data199.dat <==
0 0
0.0926111 -0.176257
0.185222 0.0393327
0.277833 -0.0171575
0.370444 -0.000244314
0.463056 -0.00256492
0.555667 0.000615829
0.648278 0.0025623
0.740889 0.00495202
0.8335 0.00719132
0.926111 0.00928178
1.01872 0.0110571
1.11133 0.0123938
1.20394 0.013163
1.29656 0.0132539
1.38917 0.0125797
1.48178 0.0110924
1.57439 0.00879755
1.667 0.00577071
1.75961 0.00217128
1.85222 -0.00175686
1.94483 -0.00571036
2.03744 -0.00938309
2.13006 -0.0125337
2.22267 -0.0150233
2.31528 -0.0168014
2.40789 -0.0178635
2.5005 -0.0182165
2.59311 -0.0178635
2.68572 -0.0168014
2.77833 -0.0150233
2.87094 -0.0125337
2.96356 -0.00938309
3.05617 -0.00571036
3.14878 -0.00175686
3.24139 0.00217128
3.334 0.00577071
3.42661 0.00879755
3.51922 0.0110924
3.61183 0.0125797
3.70444 0.0132539
3.79706 0.013163
3.88967 0.0123938
3.98228 0.0110571
4.07489 0.00928178
4.1675 0.00719132
4.26011 0.00495202
4.35272 0.0025623
4.44533 0.000615829
4.53794 -0.00256492
4.63056 -0.000244314
4.72317 -0.0171575
4.81578 0.0393327
4.90839 -0.176257
5.001 0


==> figures/fig05/02/data20.dat <==
0 0
0.0926111 8.31959
0.185222 -0.56177
0.277833 1.84093
0.370444 1.22955
0.463056 1.43419
0.555667 1.42612
0.648278 1.47625
0.740889 1.50383
0.8335 1.51819
0.926111 1.50044
1.01872 1.43688
1.11133 1.31319
1.20394 1.1201
1.29656 0.855486
1.38917 0.525617
1.48178 0.144131
1.57439 -0.270627
1.667 -0.698784
1.75961 -1.12158
1.85222 -1.52294
1.94483 -1.89
2.03744 -2.21302
2.13006 -2.48488
2.22267 -2.70058
2.31528 -2.85675
2.40789 -2.95123
2.5005 -2.98285
2.59311 -2.95123
2.68572 -2.85675
2.77833 -2.70058
2.87094 -2.48488
2.96356 -2.21302
3.05617 -1.89
3.14878 -1.52294
3.24139 -1.12158
3.334 -0.698784
3.42661 -0.270627
3.51922 0.144131
3.61183 0.525617
3.70444 0.855486
3.79706 1.1201
3.88967 1.31319
3.98228 1.43688
4.07489 1.50044
4.1675 1.51819
4.26011 1.50383
4.35272 1.47625
4.44533 1.42612
4.53794 1.43419
4.63056 1.22955
4.72317 1.84093
4.81578 -0.56177
4.90839 8.31959
5.001 0


==> figures/fig05/02/data40.dat <==
0 0
0.0926111 -1.66255
0.185222 1.24861
0.277833 0.468507
0.370444 0.676856
0.463056 0.619083
0.555667 0.630472
0.648278 0.620057
0.740889 0.610805
0.8335 0.594848
0.926111 0.572249
1.01872 0.540596
1.11133 0.497797
1.20394 0.441366
1.29656 0.368712
1.38917 0.277234
1.48178 0.164595
1.57439 0.0290907
1.667 -0.129819
1.75961 -0.310868
1.85222 -0.510299
1.94483 -0.721318
2.03744 -0.933958
2.13006 -1.13559
2.22267 -1.31216
2.31528 -1.45001
2.40789 -1.53774
2.5005 -1.56785
2.59311 -1.53774
2.68572 -1.45001
2.77833 -1.31216
2.87094 -1.13559
2.96356 -0.933958
3.05617 -0.721318
3.14878 -0.510299
3.24139 -0.310868
3.334 -0.129819
3.42661 0.0290907
3.51922 0.164595
3.61183 0.277234
3.70444 0.368712
3.79706 0.441366
3.88967 0.497797
3.98228 0.540596
4.07489 0.572249
4.1675 0.594848
4.26011 0.610805
4.35272 0.620057
4.44533 0.630472
4.53794 0.619083
4.63056 0.676856
4.72317 0.468507
4.81578 1.24861
4.90839 -1.66255
5.001 0


==> figures/fig05/02/data70.dat <==
0 0
0.0926111 -4.81473
0.185222 1.6505
0.277833 -0.0834784
0.370444 0.378683
0.463056 0.251412
0.555667 0.280893
0.648278 0.266907
0.740889 0.262734
0.8335 0.253627
0.926111 0.242949
1.01872 0.229071
1.11133 0.211534
1.20394 0.189369
1.29656 0.161511
1.38917 0.126656
1.48178 0.0832912
1.57439 0.0297464
1.667 -0.0355959
1.75961 -0.113823
1.85222 -0.204623
1.94483 -0.305151
2.03744 -0.409325
2.13006 -0.508561
2.22267 -0.594018
2.31528 -0.658846
2.40789 -0.69897
2.5005 -0.712514
2.59311 -0.69897
2.68572 -0.658846
2.77833 -0.594018
2.87094 -0.508561
2.96356 -0.409325
3.05617 -0.305151
3.14878 -0.204623
3.24139 -0.113823
3.334 -0.0355959
3.42661 0.0297464
3.51922 0.0832912
3.61183 0.126656
3.70444 0.161511
3.79706 0.189369
3.88967 0.211534
3.98228 0.229071
4.07489 0.242949
4.1675 0.253627
4.26011 0.262734
4.35272 0.266907
4.44533 0.280893
4.53794 0.251412
4.63056 0.378683
4.72317 -0.0834784
4.81578 1.6505
4.90839 -4.81473
5.001 0


==> figures/fig05/10/data1.dat <==
0 0
0.0926111 91.9134
0.185222 -15.7222
0.277833 13.7648
0.370444 6.74777
0.463056 9.70823
0.555667 10.1197
0.648278 11.2616
0.740889 12.1878
0.8335 13.0877
0.926111 13.8317
1.01872 14.3333
1.11133 14.4152
1.20394 13.7905
1.29656 12.0132
1.38917 8.33247
1.48178 2.14204
1.57439 -5.12703
1.667 -10.7737
1.75961 -14.1316
1.85222 -16.1139
1.94483 -17.3578
2.03744 -18.175
2.13006 -18.7263
2.22267 -19.0977
2.31528 -19.3372
2.40789 -19.4717
2.5005 -19.5151
2.59311 -19.4717
2.68572 -19.3372
2.77833 -19.0977
2.87094 -18.7263
2.96356 -18.175
3.05617 -17.3578
3.14878 -16.1139
3.24139 -14.1316
3.334 -10.7737
3.42661 -5.12703
3.51922 2.14204
3.61183 8.33247
3.70444 12.0132
3.79706 13.7905
3.88967 14.4152
3.98228 14.3333
4.07489 13.8317
4.1675 13.0877
4.26011 12.1878
4.35272 11.2616
4.44533 10.1197
4.53794 9.70823
4.63056 6.74777
4.72317 13.7648
4.81578 -15.7222
4.90839 91.9134
5.001 0


==> figures/fig05/10/data10.dat <==
0 0
0.0926111 -11.2227
0.185222 6.52498
0.277833 1.93832
0.370444 3.43529
0.463056 3.42527
0.555667 3.9508
0.648278 4.43565
0.740889 4.95931
0.8335 5.39032
0.926111 5.63306
1.01872 5.56834
1.11133 5.08132
1.20394 4.11547
1.29656 2.76219
1.38917 1.23727
1.48178 -0.264399
1.57439 -1.64717
1.667 -2.88305
1.75961 -3.96999
1.85222 -4.91346
1.94483 -5.7199
2.03744 -6.39479
2.13006 -6.94222
2.22267 -7.36514
2.31528 -7.66569
2.40789 -7.84539
2.5005 -7.90518
2.59311 -7.84539
2.68572 -7.66569
2.77833 -7.36514
2.87094 -6.94222
2.96356 -6.39479
3.05617 -5.7199
3.14878 -4.91346
3.24139 -3.96999
3.334 -2.88305
3.42661 -1.64717
3.51922 -0.264399
3.61183 1.23727
3.70444 2.76219
3.79706 4.11547
3.88967 5.08132
3.98228 5.56834
4.07489 5.63306
4.1675 5.39032
4.26011 4.95931
4.35272 4.43565
4.44533 3.9508
4.53794 3.42527
4.63056 3.43529
4.72317 1.93832
4.81578 6.52498
4.90839 -11.2227
5.001 0


==> figures/fig05/10/data199.dat <==
0 0
0.0926111 -0.85161
0.185222 0.203273
0.277833 -0.0746302
0.370444 0.00648025
0.463056 -0.00694248
0.555667 0.00629956
0.648278 0.0132994
0.740889 0.0223433
0.8335 0.030593
0.926111 0.0381231
1.01872 0.0441888
1.11133 0.0482625
1.20394 0.0498026
1.29656 0.0483726
1.38917 0.0436798
1.48178 0.0356514
1.57439 0.0245174
1.667 0.0109014
1.75961 -0.00411498
1.85222 -0.0190306
1.94483 -0.0321877
2.03744 -0.0422929
2.13006 -0.0489275
2.22267 -0.052605
2.31528 -0.0543095
2.40789 -0.0549535
2.5005 -0.0551064
2.59311 -0.0549535
2.68572 -0.0543095
2.77833 -0.052605
2.87094 -0.0489275
2.96356 -0.0422929
3.05617 -0.0321877
3.14878 -0.0190306
3.24139 -0.00411498
3.334 0.0109014
3.42661 0.0245174
3.51922 0.0356514
3.61183 0.0436798
3.70444 0.0483726
3.79706 0.0498026
3.88967 0.0482625
3.98228 0.0441888
4.07489 0.0381231
4.1675 0.030593
4.26011 0.0223433
4.35272 0.0132994
4.44533 0.00629956
4.53794 -0.00694248
4.63056 0.00648025
4.72317 -0.0746302
4.81578 0.203273
4.90839 -0.85161
5.001 0


==> figures/fig05/10/data20.dat <==
0 0
0.0926111 -34.016
0.185222 11.0436
0.277833 -1.0574
0.370444 2.16589
0.463056 1.30912
0.555667 1.58591
0.648278 1.60188
0.740889 1.71413
0.8335 1.7882
0.926111 1.80258
1.01872 1.69822
1.11133 1.4404
1.20394 1.02784
1.29656 0.499448
1.38917 -0.0855028
1.48178 -0.668635
1.57439 -1.20041
1.667 -1.63945
1.75961 -1.95514
1.85222 -2.13774
1.94483 -2.20569
2.03744 -2.19712
2.13006 -2.15137
2.22267 -2.09699
2.31528 -2.05062
2.40789 -2.02055
2.5005 -2.01023
2.59311 -2.02055
2.68572 -2.05062
2.77833 -2.09699
2.87094 -2.15137
2.96356 -2.19712
3.05617 -2.20569
3.14878 -2.13774
3.24139 -1.95514
3.334 -1.63945
3.42661 -1.20041
3.51922 -0.668635
3.61183 -0.0855028
3.70444 0.499448
3.79706 1.02784
3.88967 1.4404
3.98228 1.69822
4.07489 1.80258
4.1675 1.7882
4.26011 1.71413
4.35272 1.60188
4.44533 1.58591
4.53794 1.30912
4.63056 2.16589
4.72317 -1.0574
4.81578 11.0436
4.90839 -34.016
5.001 0


==> figures/fig05/10/data40.dat <==
0 0
0.0926111 -29.3946
0.185222 10.2183
0.277833 -0.539727
0.370444 2.15453
0.463056 1.21517
0.555667 1.23396
0.648278 0.989966
0.740889 0.814656
0.8335 0.618774
0.926111 0.422719
1.01872 0.216612
1.11133 -0.000714925
1.20394 -0.231399
1.29656 -0.47501
1.38917 -0.727872
1.48178 -0.981048
1.57439 -1.2183
1.667 -1.41421
1.75961 -1.53479
1.85222 -1.54594
1.94483 -1.43371
2.03744 -1.22265
2.13006 -0.967824
2.22267 -0.725245
2.31528 -0.532733
2.40789 -0.410714
2.5005 -0.369041
2.59311 -0.410714
2.68572 -0.532733
2.77833 -0.725245
2.87094 -0.967824
2.96356 -1.22265
3.05617 -1.43371
3.14878 -1.54594
3.24139 -1.53479
3.334 -1.41421
3.42661 -1.2183
3.51922 -0.981048
3.61183 -0.727872
3.70444 -0.47501
3.79706 -0.231399
3.88967 -0.000714925
3.98228 0.216612
4.07489 0.422719
4.1675 0.618774
4.26011 0.814656
4.35272 0.989966
4.44533 1.23396
4.53794 1.21517
4.63056 2.15453
4.72317 -0.539727
4.81578 10.2183
4.90839 -29.3946
5.001 0


==> figures/fig05/10/data70.dat <==
0 0
0.0926111 -24.4299
0.185222 8.82579
0.277833 -0.213515
0.370444 2.03513
0.463056 1.2241
0.555667 1.20746
0.648278 0.961028
0.740889 0.76661
0.8335 0.555105
0.926111 0.350313
1.01872 0.149538
1.11133 -0.0446884
1.20394 -0.232861
1.29656 -0.415662
1.38917 -0.593794
1.48178 -0.766712
1.57439 -0.931128
1.667 -1.07914
1.75961 -1.19682
1.85222 -1.26545
1.94483 -1.26872
2.03744 -1.20513
2.13006 -1.09461
2.22267 -0.969986
2.31528 -0.861539
2.40789 -0.789416
2.5005 -0.764273
2.59311 -0.789416
2.68572 -0.861539
2.77833 -0.969986
2.87094 -1.09461
2.96356 -1.20513
3.05617 -1.26872
3.14878 -1.26545
3.24139 -1.19682
3.334 -1.07914
3.42661 -0.931128
3.51922 -0.766712
3.61183 -0.593794
3.70444 -0.415662
3.79706 -0.232861
3.88967 -0.0446884
3.98228 0.149538
4.07489 0.350313
4.1675 0.555105
4.26011 0.76661
4.35272 0.961028
4.44533 1.20746
4.53794 1.2241
4.63056 2.03513
4.72317 -0.213515
4.81578 8.82579
4.90839 -24.4299
5.001 0


==> figures/fig05/alt/data1.dat <==
0 0
0.0926111 51.677
0.185222 -14.0298
0.277833 3.94425
0.370444 -0.0906187
0.463056 1.99828
0.555667 2.48434
0.648278 3.29614
0.740889 3.8659
0.8335 4.37396
0.926111 4.84056
1.01872 5.36972
1.11133 6.09561
1.20394 7.25294
1.29656 9.19361
1.38917 12.7057
1.48178 16.8209
1.57439 16.0413
1.667 10.7069
1.75961 6.41921
1.85222 3.97732
1.94483 2.5645
2.03744 1.70993
2.13006 1.15276
2.22267 0.762359
2.31528 0.466224
2.40789 0.221669
2.5005 1.09691e-14
2.59311 -0.221669
2.68572 -0.466224
2.77833 -0.762359
2.87094 -1.15276
2.96356 -1.70993
3.05617 -2.5645
3.14878 -3.97732
3.24139 -6.41921
3.334 -10.7069
3.42661 -16.0413
3.51922 -16.8209
3.61183 -12.7057
3.70444 -9.19361
3.79706 -7.25294
3.88967 -6.09561
3.98228 -5.36972
4.07489 -4.84056
4.1675 -4.37396
4.26011 -3.8659
4.35272 -3.29614
4.44533 -2.48434
4.53794 -1.99828
4.63056 0.0906187
4.72317 -3.94425
4.81578 14.0298
4.90839 -51.677
5.001 0


==> figures/fig05/alt/data10.dat <==
0 0
0.0926111 21.9215
0.185222 -5.86976
0.277833 1.80396
0.370444 0.215875
0.463056 1.25785
0.555667 1.62774
0.648278 2.13956
0.740889 2.57279
0.8335 3.03532
0.926111 3.56631
1.01872 4.20701
1.11133 4.90508
1.20394 5.4459
1.29656 5.64653
1.38917 5.57113
1.48178 5.35528
1.57439 5.04618
1.667 4.64669
1.75961 4.16092
1.85222 3.61003
1.94483 3.02811
2.03744 2.44921
2.13006 1.89671
2.22267 1.38027
2.31528 0.898336
2.40789 0.442323
2.5005 1.06905e-14
2.59311 -0.442323
2.68572 -0.898336
2.77833 -1.38027
2.87094 -1.89671
2.96356 -2.44921
3.05617 -3.02811
3.14878 -3.61003
3.24139 -4.16092
3.334 -4.64669
3.42661 -5.04618
3.51922 -5.35528
3.61183 -5.57113
3.70444 -5.64653
3.79706 -5.4459
3.88967 -4.90508
3.98228 -4.20701
4.07489 -3.56631
4.1675 -3.03532
4.26011 -2.57279
4.35272 -2.13956
4.44533 -1.62774
4.53794 -1.25785
4.63056 -0.215875
4.72317 -1.80396
4.81578 5.86976
4.90839 -21.9215
5.001 0


==> figures/fig05/alt/data199.dat <==
0 0
0.0926111 -0.205895
0.185222 0.0419098
0.277833 -0.0314209
0.370444 -0.0180076
0.463056 -0.0268353
0.555667 -0.0283987
0.648278 -0.0303238
0.740889 -0.0303288
0.8335 -0.0288479
0.926111 -0.0256683
1.01872 -0.0208515
1.11133 -0.0145049
1.20394 -0.00686256
1.29656 0.00171384
1.38917 0.0107083
1.48178 0.0194246
1.57439 0.0269639
1.667 0.0322392
1.75961 0.0341189
1.85222 0.0318542
1.94483 0.0258075
2.03744 0.0178624
2.13006 0.0105524
2.22267 0.00542782
2.31528 0.00248871
2.40789 0.000943212
2.5005 -3.48783e-17
2.59311 -0.000943212
2.68572 -0.00248871
2.77833 -0.00542782
2.87094 -0.0105524
2.96356 -0.0178624
3.05617 -0.0258075
3.14878 -0.0318542
3.24139 -0.0341189
3.334 -0.0322392
3.42661 -0.0269639
3.51922 -0.0194246
3.61183 -0.0107083
3.70444 -0.00171384
3.79706 0.00686256
3.88967 0.0145049
3.98228 0.0208515
4.07489 0.0256683
4.1675 0.0288479
4.26011 0.0303288
4.35272 0.0303238
4.44533 0.0283987
4.53794 0.0268353
4.63056 0.0180076
4.72317 0.0314209
4.81578 -0.0419098
4.90839 0.205895
5.001 0


==> figures/fig05/alt/data20.dat <==
0 0
0.0926111 2.27095
0.185222 -0.633474
0.277833 0.168297
0.370444 0.0414609
0.463056 0.238526
0.555667 0.421191
0.648278 0.673954
0.740889 0.970616
0.8335 1.31576
0.926111 1.69036
1.01872 2.03337
1.11133 2.25309
1.20394 2.31612
1.29656 2.27311
1.38917 2.18643
1.48178 2.09013
1.57439 1.99711
1.667 1.90868
1.75961 1.81895
1.85222 1.71705
1.94483 1.58983
2.03744 1.4253
2.13006 1.21595
2.22267 0.960797
2.31528 0.665383
2.40789 0.340448
2.5005 1.69392e-14
2.59311 -0.340448
2.68572 -0.665383
2.77833 -0.960797
2.87094 -1.21595
2.96356 -1.4253
3.05617 -1.58983
3.14878 -1.71705
3.24139 -1.81895
3.334 -1.90868
3.42661 -1.99711
3.51922 -2.09013
3.61183 -2.18643
3.70444 -2.27311
3.79706 -2.31612
3.88967 -2.25309
3.98228 -2.03337
4.07489 -1.69036
4.1675 -1.31576
4.26011 -0.970616
4.35272 -0.673954
4.44533 -0.421191
4.53794 -0.238526
4.63056 -0.0414609
4.72317 -0.168297
4.81578 0.633474
4.90839 -2.27095
5.001 0


==> figures/fig05/alt/data40.dat <==
0 0
0.0926111 -10.6024
0.185222 2.66243
0.277833 -0.97047
0.370444 -0.0457373
0.463056 -0.302758
0.555667 -0.19778
0.648278 -0.14361
0.740889 -0.0372442
0.8335 0.0723048
0.926111 0.163796
1.01872 0.212406
1.11133 0.216967
1.20394 0.191006
1.29656 0.15027
1.38917 0.106566
1.48178 0.0679774
1.57439 0.040306
1.667 0.0280658
1.75961 0.0346403
1.85222 0.0612314
1.94483 0.104049
2.03744 0.150966
2.13006 0.182913
2.22267 0.183172
2.31528 0.146806
2.40789 0.0811488
2.5005 -6.42185e-15
2.59311 -0.0811488
2.68572 -0.146806
2.77833 -0.183172
2.87094 -0.182913
2.96356 -0.150966
3.05617 -0.104049
3.14878 -0.0612314
3.24139 -0.0346403
3.334 -0.0280658
3.42661 -0.040306
3.51922 -0.0679774
3.61183 -0.106566
3.70444 -0.15027
3.79706 -0.191006
3.88967 -0.216967
3.98228 -0.212406
4.07489 -0.163796
4.1675 -0.0723048
4.26011 0.0372442
4.35272 0.14361
4.44533 0.19778
4.53794 0.302758
4.63056 0.0457373
4.72317 0.97047
4.81578 -2.66243
4.90839 10.6024
5.001 0


==> figures/fig05/alt/data70.dat <==
0 0
0.0926111 -10.1622
0.185222 2.62166
0.277833 -0.848069
0.370444 0.0510337
0.463056 -0.204078
0.555667 -0.133252
0.648278 -0.137615
0.740889 -0.119649
0.8335 -0.116391
0.926111 -0.12242
1.01872 -0.135408
1.11133 -0.148421
1.20394 -0.156338
1.29656 -0.155561
1.38917 -0.144039
1.48178 -0.121043
1.57439 -0.0872551
1.667 -0.0451035
1.75961 0.000611358
1.85222 0.0422556
1.94483 0.0707626
2.03744 0.0806358
2.13006 0.0742442
2.22267 0.0585698
2.31528 0.0392607
2.40789 0.0193748
2.5005 -4.92649e-15
2.59311 -0.0193748
2.68572 -0.0392607
2.77833 -0.0585698
2.87094 -0.0742442
2.96356 -0.0806358
3.05617 -0.0707626
3.14878 -0.0422556
3.24139 -0.000611358
3.334 0.0451035
3.42661 0.0872551
3.51922 0.121043
3.61183 0.144039
3.70444 0.155561
3.79706 0.156338
3.88967 0.148421
3.98228 0.135408
4.07489 0.12242
4.1675 0.116391
4.26011 0.119649
4.35272 0.137615
4.44533 0.133252
4.53794 0.204078
4.63056 -0.0510337
4.72317 0.848069
4.81578 -2.62166
4.90839 10.1622
5.001 0


==> figures/fig06/fig06_data1_0.dat <==
0 0.451906
0.119071 0.451906
0.238143 0.451906
0.357214 0.451906
0.476286 0.451906
0.595357 0.451906
0.714429 0.451906
0.8335 0.451906
0.952571 0.451906
1.07164 0.451906
1.19071 0.451906
1.30979 0.451906
1.42886 0.451906
1.54793 0.451906
1.667 0.451906
1.78607 0.451906
1.90514 0.451906
2.02421 0.451906
2.14329 0.451906
2.26236 0.451906
2.38143 0.451906
2.5005 0.451906
2.61957 0.451906
2.73864 0.451906
2.85771 0.451906
2.97679 0.451906
3.09586 0.451906
3.21493 0.451906
3.334 0.451906
3.45307 0.451906
3.57214 0.451906
3.69121 0.451906
3.81029 0.451906
3.92936 0.451906
4.04843 0.451906
4.1675 0.451906
4.28657 0.451906
4.40564 0.451906
4.52471 0.451906
4.64379 0.451906
4.76286 0.451906
4.88193 0.451906
5.001 0.451906


==> figures/fig06/fig06_data1_100.dat <==
0 0.874307
0.119071 0.871099
0.238143 0.863681
0.357214 0.851537
0.476286 0.833062
0.595357 0.80694
0.714429 0.772134
0.8335 0.727897
0.952571 0.673802
1.07164 0.609812
1.19071 0.536403
1.30979 0.454794
1.42886 0.367315
1.54793 0.277937
1.667 0.192639
1.78607 0.118717
1.90514 0.0623171
2.02421 0.0257641
2.14329 0.00688675
2.26236 0.000320111
2.38143 -0.000262794
2.5005 0.00016729
2.61957 -0.000262794
2.73864 0.000320111
2.85771 0.00688675
2.97679 0.0257641
3.09586 0.0623171
3.21493 0.118717
3.334 0.192639
3.45307 0.277937
3.57214 0.367315
3.69121 0.454794
3.81029 0.536403
3.92936 0.609812
4.04843 0.673802
4.1675 0.727897
4.28657 0.772134
4.40564 0.80694
4.52471 0.833062
4.64379 0.851537
4.76286 0.863681
4.88193 0.871099
5.001 0.874307


==> figures/fig06/fig06_data1_15.dat <==
0 0.790984
0.119071 0.788133
0.238143 0.77973
0.357214 0.765332
0.476286 0.74443
0.595357 0.71677
0.714429 0.682349
0.8335 0.641417
0.952571 0.594497
1.07164 0.54241
1.19071 0.486324
1.30979 0.427803
1.42886 0.368854
1.54793 0.311908
1.667 0.259656
1.78607 0.214651
1.90514 0.17872
2.02421 0.152458
2.14329 0.135104
2.26236 0.124919
2.38143 0.119876
2.5005 0.118393
2.61957 0.119876
2.73864 0.124919
2.85771 0.135104
2.97679 0.152458
3.09586 0.17872
3.21493 0.214651
3.334 0.259656
3.45307 0.311908
3.57214 0.368854
3.69121 0.427803
3.81029 0.486324
3.92936 0.54241
4.04843 0.594497
4.1675 0.641417
4.28657 0.682349
4.40564 0.71677
4.52471 0.74443
4.64379 0.765332
4.76286 0.77973
4.88193 0.788133
5.001 0.790984


==> figures/fig06/fig06_data1_24.dat <==
0 0.852065
0.119071 0.848819
0.238143 0.840521
0.357214 0.826693
0.476286 0.806167
0.595357 0.778065
0.714429 0.741795
0.8335 0.697058
0.952571 0.643886
1.07164 0.582692
1.19071 0.514381
1.30979 0.4405
1.42886 0.363467
1.54793 0.286781
1.667 0.215007
1.78607 0.153077
1.90514 0.1048
2.02421 0.0714498
2.14329 0.0514971
2.26236 0.0415022
2.38143 0.0375401
2.5005 0.0365939
2.61957 0.0375401
2.73864 0.0415022
2.85771 0.0514971
2.97679 0.0714498
3.09586 0.1048
3.21493 0.153077
3.334 0.215007
3.45307 0.286781
3.57214 0.363467
3.69121 0.4405
3.81029 0.514381
3.92936 0.582692
4.04843 0.643886
4.1675 0.697058
4.28657 0.741795
4.40564 0.778065
4.52471 0.806167
4.64379 0.826693
4.76286 0.840521
4.88193 0.848819
5.001 0.852065


==> figures/fig06/fig06_data1_50.dat <==
0 0.886122
0.119071 0.88276
0.238143 0.875004
0.357214 0.862316
0.476286 0.843021
0.595357 0.81575
0.714429 0.779435
0.8335 0.733311
0.952571 0.676955
1.07164 0.610356
1.19071 0.53405
1.30979 0.44937
1.42886 0.358862
1.54793 0.266867
1.667 0.179923
1.78607 0.105876
1.90514 0.051061
2.02421 0.0175004
2.14329 0.00235521
2.26236 -0.000607961
2.38143 0.00141034
2.5005 0.00278792
2.61957 0.00141034
2.73864 -0.000607961
2.85771 0.00235521
2.97679 0.0175004
3.09586 0.051061
3.21493 0.105876
3.334 0.179923
3.45307 0.266867
3.57214 0.358862
3.69121 0.44937
3.81029 0.53405
3.92936 0.610356
4.04843 0.676955
4.1675 0.733311
4.28657 0.779435
4.40564 0.81575
4.52471 0.843021
4.64379 0.862316
4.76286 0.875004
4.88193 0.88276
5.001 0.886122


==> figures/fig06/fig06_data1_500.dat <==
0 0.917722
0.119071 0.913154
0.238143 0.899483
0.357214 0.876817
0.476286 0.845346
0.595357 0.805352
0.714429 0.75722
0.8335 0.701467
0.952571 0.638778
1.07164 0.570064
1.19071 0.496543
1.30979 0.419852
1.42886 0.342199
1.54793 0.266476
1.667 0.196184
1.78607 0.134906
1.90514 0.0853544
2.02421 0.0485639
2.14329 0.0237561
2.26236 0.00884532
2.38143 0.00128905
2.5005 -0.000967075
2.61957 0.00128905
2.73864 0.00884532
2.85771 0.0237561
2.97679 0.0485639
3.09586 0.0853544
3.21493 0.134906
3.334 0.196184
3.45307 0.266476
3.57214 0.342199
3.69121 0.419852
3.81029 0.496543
3.92936 0.570064
4.04843 0.638778
4.1675 0.701467
4.28657 0.75722
4.40564 0.805352
4.52471 0.845346
4.64379 0.876817
4.76286 0.899483
4.88193 0.913154
5.001 0.917722


==> figures/fig06/fig06_data2_0.dat <==
0 0.451906
0.119071 0.451906
0.238143 0.451906
0.357214 0.451906
0.476286 0.451906
0.595357 0.451906
0.714429 0.451906
0.8335 0.451906
0.952571 0.451906
1.07164 0.451906
1.19071 0.451906
1.30979 0.451906
1.42886 0.451906
1.54793 0.451906
1.667 0.451906
1.78607 0.451906
1.90514 0.451906
2.02421 0.451906
2.14329 0.451906
2.26236 0.451906
2.38143 0.451906
2.5005 0.451906
2.61957 0.451906
2.73864 0.451906
2.85771 0.451906
2.97679 0.451906
3.09586 0.451906
3.21493 0.451906
3.334 0.451906
3.45307 0.451906
3.57214 0.451906
3.69121 0.451906
3.81029 0.451906
3.92936 0.451906
4.04843 0.451906
4.1675 0.451906
4.28657 0.451906
4.40564 0.451906
4.52471 0.451906
4.64379 0.451906
4.76286 0.451906
4.88193 0.451906
5.001 0.451906


==> figures/fig06/fig06_data2_100.dat <==
0 0.857419
0.119071 0.854926
0.238143 0.851079
0.357214 0.845028
0.476286 0.834134
0.595357 0.816213
0.714429 0.789506
0.8335 0.752662
0.952571 0.70474
1.07164 0.645243
1.19071 0.574214
1.30979 0.492419
1.42886 0.401691
1.54793 0.305481
1.667 0.209493
1.78607 0.121529
1.90514 0.0492531
2.02421 -0.00312764
2.14329 -0.0361297
2.26236 -0.0538036
2.38143 -0.0614827
2.5005 -0.0634937
2.61957 -0.0614827
2.73864 -0.0538036
2.85771 -0.0361297
2.97679 -0.00312764
3.09586 0.0492531
3.21493 0.121529
3.334 0.209493
3.45307 0.305481
3.57214 0.401691
3.69121 0.492419
3.81029 0.574214
3.92936 0.645243
4.04843 0.70474
4.1675 0.752662
4.28657 0.789506
4.40564 0.816213
4.52471 0.834134
4.64379 0.845028
4.76286 0.851079
4.88193 0.854926
5.001 0.857419


==> figures/fig06/fig06_data2_15.dat <==
0 0.768624
0.119071 0.766461
0.238143 0.762045
0.357214 0.754458
0.476286 0.741774
0.595357 0.722585
0.714429 0.695965
0.8335 0.661442
0.952571 0.618997
1.07164 0.569077
1.19071 0.512644
1.30979 0.451245
1.42886 0.387093
1.54793 0.323115
1.667 0.262818
1.78607 0.209822
1.90514 0.167002
2.02421 0.135626
2.14329 0.115047
2.26236 0.103175
2.38143 0.0974343
2.5005 0.0957778
2.61957 0.0974343
2.73864 0.103175
2.85771 0.115047
2.97679 0.135626
3.09586 0.167002
3.21493 0.209822
3.334 0.262818
3.45307 0.323115
3.57214 0.387093
3.69121 0.451245
3.81029 0.512644
3.92936 0.569077
4.04843 0.618997
4.1675 0.661442
4.28657 0.695965
4.40564 0.722585
4.52471 0.741774
4.64379 0.754458
4.76286 0.762045
4.88193 0.766461
5.001 0.768624


==> figures/fig06/fig06_data2_24.dat <==
0 0.831298
0.119071 0.828789
0.238143 0.824413
0.357214 0.817275
0.476286 0.804947
0.595357 0.785509
0.714429 0.75751
0.8335 0.719956
0.952571 0.672305
1.07164 0.614506
1.19071 0.547082
1.30979 0.47129
1.42886 0.389373
1.54793 0.304893
1.667 0.222935
1.78607 0.149607
1.90514 0.0903168
2.02421 0.0476792
2.14329 0.0208112
2.26236 0.00628347
2.38143 -0.000158072
2.5005 -0.00188233
2.61957 -0.000158072
2.73864 0.00628347
2.85771 0.0208112
2.97679 0.0476792
3.09586 0.0903168
3.21493 0.149607
3.334 0.222935
3.45307 0.304893
3.57214 0.389373
3.69121 0.47129
3.81029 0.547082
3.92936 0.614506
4.04843 0.672305
4.1675 0.719956
4.28657 0.75751
4.40564 0.785509
4.52471 0.804947
4.64379 0.817275
4.76286 0.824413
4.88193 0.828789
5.001 0.831298


==> figures/fig06/fig06_data2_50.dat <==
0 0.871642
0.119071 0.869092
0.238143 0.865343
0.357214 0.859492
0.476286 0.848719
0.595357 0.830699
0.714429 0.803567
0.8335 0.765893
0.952571 0.716677
1.07164 0.65538
1.19071 0.582015
1.30979 0.49733
1.42886 0.403156
1.54793 0.302987
1.667 0.20267
1.78607 0.110281
1.90514 0.0337831
2.02421 -0.0224055
2.14329 -0.058619
2.26236 -0.0787237
2.38143 -0.0879113
2.5005 -0.0904325
2.61957 -0.0879113
2.73864 -0.0787237
2.85771 -0.058619
2.97679 -0.0224055
3.09586 0.0337831
3.21493 0.110281
3.334 0.20267
3.45307 0.302987
3.57214 0.403156
3.69121 0.49733
3.81029 0.582015
3.92936 0.65538
4.04843 0.716677
4.1675 0.765893
4.28657 0.803567
4.40564 0.830699
4.52471 0.848719
4.64379 0.859492
4.76286 0.865343
4.88193 0.869092
5.001 0.871642


==> figures/fig06/fig06_data2_500.dat <==
0 0.916224
0.119071 0.911736
0.238143 0.898302
0.357214 0.876029
0.476286 0.845102
0.595357 0.805793
0.714429 0.758477
0.8335 0.703653
0.952571 0.641979
1.07164 0.574326
1.19071 0.501846
1.30979 0.426074
1.42886 0.349056
1.54793 0.273445
1.667 0.202439
1.78607 0.139344
1.90514 0.0867565
2.02421 0.0458828
2.14329 0.0164539
2.26236 -0.00280979
2.38143 -0.0135102
2.5005 -0.0169176
2.61957 -0.0135102
2.73864 -0.00280979
2.85771 0.0164539
2.97679 0.0458828
3.09586 0.0867565
3.21493 0.139344
3.334 0.202439
3.45307 0.273445
3.57214 0.349056
3.69121 0.426074
3.81029 0.501846
3.92936 0.574326
4.04843 0.641979
4.1675 0.703653
4.28657 0.758477
4.40564 0.805793
4.52471 0.845102
4.64379 0.876029
4.76286 0.898302
4.88193 0.911736
5.001 0.916224


==> figures/fig06/fig06_y_tilde.dat <==
0 0.947342
0.119071 0.92958
0.238143 0.907154
0.357214 0.879308
0.476286 0.845321
0.595357 0.804552
0.714429 0.756516
0.8335 0.700944
0.952571 0.637858
1.07164 0.567639
1.19071 0.491072
1.30979 0.409378
1.42886 0.32422
1.54793 0.237669
1.667 0.15214
1.78607 0.07029
1.90514 0.01
2.02421 0.01
2.14329 0.01
2.26236 0.01
2.38143 0.01
2.5005 0.01
2.61957 0.01
2.73864 0.01
2.85771 0.01
2.97679 0.01
3.09586 0.01
3.21493 0.07029
3.334 0.15214
3.45307 0.237669
3.57214 0.32422
3.69121 0.409378
3.81029 0.491072
3.92936 0.567639
4.04843 0.637858
4.1675 0.700944
4.28657 0.756516
4.40564 0.804552
4.52471 0.845321
4.64379 0.879308
4.76286 0.907154
4.88193 0.92958
5.001 0.947342

